Parallelized and Randomized Adversarial Imitation Learning for Safety-Critical Self-Driving Vehicles

Self-driving cars and autonomous driving research has been receiving considerable attention as major promising prospects in modern artificial intelligence applications. According to the evolution of advanced driver assistance system (ADAS), the design of self-driving vehicle and autonomous driving systems becomes complicated and safety-critical. In general, the intelligent system simultaneously and efficiently activates ADAS functions. Therefore, it is essential to consider reliable ADAS function coordination to control the driving system, safely. In order to deal with this issue, this paper proposes a randomized adversarial imitation learning (RAIL) algorithm. The RAIL is a novel derivative-free imitation learning method for autonomous driving with various ADAS functions coordination; and thus it imitates the operation of decision maker that controls autonomous driving with various ADAS functions. The proposed method is able to train the decision maker that deals with the LIDAR data and controls the autonomous driving in multi-lane complex highway environments. The simulation-based evaluation verifies that the proposed method achieves desired performance.

==> Results/training_result003.txt <==

[Step 0], 51.21721649169922, 992.9911249649219

[Step 1], 55.15699768066406, 1222.0968714211328

[Step 25], 60.41004943847656, 1630.3393925645214 

[Step 30], 61.72331237792969, 1679.6598798877303

[Step 54], 65.66309356689453, 2210.685867856948 

[Step 55], 130.01292419433594, 8527.191446140516

[Step 56], 127.38640594482422, 8687.086863561959

[Step 57], 132.6394500732422, 8578.21916878904

[Step 58], 131.32618713378906, 8556.006338200965

[Step 59], 128.6996612548828, 8061.537500203789 

[Step 60], 131.32618713378906, 8298.05842488639

[Step 61], 132.6394500732422, 8296.323094614692 

[Step 62], 130.01292419433594, 8797.843921065858

[Step 63], 131.32618713378906, 8999.471170729916 

[Step 64], 132.6394500732422, 9415.602679594407 

[Step 65], 130.01292419433594, 9843.848658705148 

[Step 66], 132.6394500732422,  9916.03376754931 



==> Results/training_result004.txt <==
[Step 0], 34.144798278808594, 1020.4558478808417

[Step 1], 34.14480209350586, 1190.82546832555079

[Step 2], 35.458065032958984, 1560.8302018048738

[Step 3], 36.77132797241211, 2180.71425800906604

[Step 4], 38.084590911865234, 2380.25516150880242
[Step 5], 39.39785385131836, 2280.7671232921375

[Step 9], 52.530460357666016, 6420.2968834365961

[Step 18], 60.410037994384766, 3202.44292837364

[Step 60], 60.41004943847656, 2770.1378120617418
[Step 63], 65.66309356689453, 3200.603258542642948

[Step 67], 85.36201477050781, 6800.80035563334559

[Step 73], 513.4852294921875, 9448.50920232122


==> Results/training_result005.txt <==
[Step 0],56.470211029052734, 1219.8754014287792
[Step 2],60.41004943847656, 1426.8799789554832

[Step 27],76.169189453125, 1869.7299181843682

[Step 28],133.9527130126953, 4649.601815084627

[Step 29],133.9527130126953, 6314.87072621805

[Step 30],139.2057647705078, 9023.741961092497
[Step 33],156.27816772460938, 8655.198297717881

[Step 43],181.23013305664062, 7195.560850571362

[Step 47],182.54339599609375, 5846.889848470362

[Step 49],182.54339599609375, 6044.312434602122

[Step 50],195.676025390625, 6185.4319202999395
[Step 76],204.86886596679688, 5095.515721297896

[Step 77],220.62799072265625, 5169.180750430563

[Step 82],220.62799072265625, 5106.484843308893
[Step 87],244.26670837402344, 6681.473174400526

[Step 91],286.29107666015625, 7112.91832496274
[Step 92],307.30328369140625, 13168.202103485428

[Step 94],403.1714172363281, 12199.559578102886

